Equilibria-based Probabilistic Model Checking for Concurrent Stochastic Games

Probabilistic model checking for stochastic games enables formal verification of systems that comprise competing or collaborating entities operating in a stochastic environment. Despite good progress in the area, existing approaches focus on zero-sum goals and cannot reason about scenarios where entities are endowed with different objectives. In this paper, we propose probabilistic model checking techniques for concurrent stochastic games based on Nash equilibria. We extend the temporal logic rPATL (probabilistic alternating-time temporal logic with rewards) to allow reasoning about players with distinct quantitative goals, which capture either the probability of an event occurring or a reward measure. We present algorithms to synthesise strategies that are subgame perfect social welfare optimal Nash equilibria, i.e., where there is no incentive for any players to unilaterally change their strategy in any state of the game, whilst the combined probabilities or rewards are maximised. We implement our techniques in the PRISM-games tool and apply them to several case studies, including network protocols and robot navigation, showing the benefits compared to existing approaches.

==> alh_bckff_3p_p11_players.csv <==
p11,player1,player2,p1,p2
0.0,0.0,0.0,0.0,0.0
0.1,0.06614879669189452,0.004974967212677003,0.046321308728437487,0.004974967212677003
0.2,0.12477083333333336,0.03490844907407408,0.09217962479425002,0.02051148668077257
0.3,0.1981878255208334,0.08003401963975697,0.137500756036499966,0.047368240782419864
0.4,0.46006250000000004,0.08845902777777781,0.18678350491920973,0.13584158561087464
0.5,0.5633341471354166,0.15724153871889468,0.24702909387693248,0.20200868046361456
0.6,0.6696645833333335,0.25359539930555564,0.31154295390698336,0.27748124618473324
0.7,0.7544858398437501,0.3818406480577258,0.37952391854476165,0.36112134368773485
0.8,0.8420000000000001,0.5462222222222223,0.4501619345103846,0.4520197860364013
0.9,0.92389794921875,0.7509101928710937,0.5226798027713724,0.5494023218893944
1.0,1.0,1.0,0.5963582402335548,0.6525470165750671

==> alh_bckff_3p_tmax.csv <==
tmax,peq,pmxmx,pmxmn
0,0,0,0
1,0.09679012345679013,0.09679012345677622,0.08888888888887499
2,0.4810864197530865,0.3832113625374553,0.2583387355206112
3,1.3882222222222222,0.9021817205467859,0.45016193451038466
4,1.741667901234568,1.2704984973228168,0.601025580643461
5,1.870748777777778,1.486818459447142,0.696654413564726
6,1.9190123951363383,1.635141709633046,0.7652511691281347
7,1.9482883350469566,1.7272077974236195,0.8144394283784618
8,1.9648310345505393,1.7843488805912733,0.847074539453982
9,1.9749608532371683,1.8258320275112958,0.870757785208834
10,1.9809249339897748,1.8577009127463266,0.889958181048556


==> mdm_accss_cnt_p_reach.csv <==
k,peq,pmxmx,pmxmn
5,0.475,0.475,0.237
6,0.648,0.6,0.29
7,0.838,0.701,0.336
8,1.048,0.784,0.375
9,1.282,0.853,0.408
10,1.548,0.911,0.437
11,1.548,0.960,0.4616
12,1.548,1.003,0.483

==> mdm_accss_r_bound.csv <==
k,eqrew,mxmxrew,mxmnrew
2,1.500,1.500,0.750
3,3.000,3.000,1.500
4,4.500,4.500,2.250
5,6.000,6.000,3.000
6,7.500,7.500,3.750
7,7.900,7.833,3.917
8,8.300,8.071,4.036
9,8.700,8.250,4.125
10,9.100,8.389,4.194
11,9.5,8.500,4.25
12,9.5,8.591,4.295


==> pwr_cntrl_r_reach.csv <==
pmax,eqrew,mxmxrew,mxmnrew
1,3182.072,3182.072,3182.072
2,3487.017,3330.046,3129.376
3,3637.964,3438.094,3102.614
4,3811.587,3469.855,3068.561
5,3811.587,3469.855,3068.561


==> pwr_cntrl_r_reach2.csv <==
pmax,player1,player2
1,1591.0358474628547,1591.0358474628547
2,1793.7758186999476,1693.2409155235619 
3,1862.7954183734337,1775.1684838793913
4,2010.152043289745,1801.4354211778832
5,2010.152043289745,1801.4354211778832


==> pwr_cntrl_r_reach3.csv <==
pmax,eqrew,mxmxrewp1,mxmxrewp2,mxmnrewp2
1,3182.0716949257,1591.0358474629,1591.0358474629,1591.0358474629
2,3487.0167342235,1636.8053775757,1693.2409155236,1492.5702051499
3,3637.9639022528,1669.0302801089,1769.0635672323,1433.5836698732
4,3811.5874644676,1669.0302801089,1800.8249295132,1399.5308014672
5,3811.5874644676,1669.0302801089,1800.8249295132,1399.5308014672


==> rbts_crd_p_reach.csv <==
k,peq,pmxmx,pmxmn
9,0.775,0.458,0.071
10,1.592,1.414,0.588
11,1.922,1.819,0.852
12,1.989,1.930,0.936
13,1.999,1.952,0.952
14,2.000,1.958,0.958


==> rbts_crd_p_reach2.csv <==
k,p1_3,p2_3,p1_4,p2_4,p1_5,p2_5,p1_6,p2_6,p1_7,p2_7
2,0.08100000000000002,0.08100000000000002,0,0,0,0,0,0,0,0
3,0.9405112500000005,0.8597612500000003,0.7290000000000001,0.7290000000000001,0,0,0,0,0,0
4,0.9903693296875001,0.9903693296875002,0.9535522500000003,0.9531697500000003,0.12465900000000005,0.12465900000000006,0,0,0,0
5,0.9951243483593754,0.9971493327343753,0.992884905433594,0.9928839491835938,0.8002118587500001,0.9515299837500003,0.5904900000000001,0.5904900000000003,0,0
6,0.9973865492187504,0.9973811765234377,0.9992057389882814,0.9992057389882814,0.9803667683039066,0.9803698699289065,0.9081738933750005,0.9065008383750003,0.14402051100000007,0.1440205110000001
7,0.9974943274609379,0.9974940588261721,0.9999603358984377,0.9999603358984377,0.9986247127828661,0.9978330383714346,0.9870292789474222,0.9870250672638284,0.8829126054225005,0.7617440574225004
8,0.9974997163730475,0.9974997029413091,0.999998014467006,0.9999980144670062,0.9997698616697127,0.9997575953253223,0.9983429480747917,0.9983429444117564,0.9717796220614666,0.9716347702182236
9,0.9974997163730475,0.9974997029413091,0.999998014467006,0.9999980144670062,0.9999908181165231,0.9999685895131925,0.9998591261194201,0.9998591261044733,0.9980093993846543,0.9958355177687761
10,0.9974997163730475,0.9974997029413091,0.999998014467006,0.9999980144670062,0.9999936009545148,0.99999249435624,0.9998591261194201,0.9998591261044733,0.9997397986526056,0.9994995361099137
